SOLO: Search Online, Learn Offline for Combinatorial Optimization Problems

We study combinatorial problems with real world applications such as machine scheduling, routing, and assignment. We propose a method that combines Reinforcement Learning (RL) and planning. This method can equally be applied to both the offline, as well as online, variants of the combinatorial problem, in which the problem components (e.g., jobs in scheduling problems) are not known in advance, but rather arrive during the decision-making process. Our solution is quite generic, scalable, and leverages distributional knowledge of the problem parameters. We frame the solution process as an MDP, and take a Deep Q-Learning approach wherein states are represented as graphs, thereby allowing our trained policies to deal with arbitrary changes in a principled manner. Though learned policies work well in expectation, small deviations can have substantial negative effects in combinatorial settings. We mitigate these drawbacks by employing our graph-convolutional policies as non-optimal heuristics in a compatible search algorithm, Monte Carlo Tree Search, to significantly improve overall performance. We demonstrate our method on two problems: Machine Scheduling and Capacitated Vehicle Routing. We show that our method outperforms custom-tailored mathematical solvers, state of the art learning-based algorithms, and common heuristics, both in computation time and performance.

==> figures/plot_data_all-dynamic-m10.json <==
{
  "values": {
    "Q-net": [
      -27159.0,
      -31103.0,
      -24916.0,
      -23103.0,
      -22670.0,
      -31040.0,
      -20773.0,
      -24022.0,
      -20353.0,
      -22530.0,
      -16488.0,
      -17340.0,
      -19939.0,
      -29135.0,
      -25123.0,
      -28862.0,
      -27879.0,
      -32559.0,
      -25556.0,
      -23689.0,
      -49985.0,
      -24454.0,
      -36593.0,
      -21041.0,
      -23268.0,
      -22394.0,
      -24518.0,
      -27882.0,
      -20300.0,
      -28447.0,
      -28339.0,
      -27577.0,
      -25906.0,
      -39552.0,
      -30588.0,
      -17959.0,
      -31788.0,
      -20624.0,
      -23584.0,
      -35234.0,
      -21350.0,
      -17088.0,
      -22474.0,
      -31194.0,
      -28511.0,
      -38837.0,
      -19297.0,
      -24394.0,
      -23092.0,
      -21066.0
    ],
    "SOLO": [
      -26430.0,
      -29579.0,
      -22454.0,
      -21855.0,
      -19841.0,
      -29178.0,
      -21185.0,
      -21735.0,
      -19575.0,
      -22079.0,
      -15894.0,
      -16979.0,
      -19196.0,
      -28523.0,
      -24299.0,
      -28370.0,
      -25322.0,
      -29183.0,
      -24408.0,
      -23502.0,
      -52205.0,
      -24143.0,
      -34241.0,
      -20374.0,
      -22442.0,
      -21163.0,
      -23123.0,
      -26426.0,
      -18380.0,
      -26665.0,
      -26975.0,
      -25901.0,
      -24110.0,
      -36318.0,
      -28299.0,
      -17689.0,
      -31073.0,
      -19567.0,
      -22072.0,
      -35248.0,
      -21500.0,
      -15256.0,
      -20965.0,
      -28618.0,
      -27033.0,
      -36392.0,
      -17317.0,
      -22862.0,
      -21515.0,
      -19910.0
    ],
    "SOLO+Prune": [
      -26258.0,
      -29063.0,
      -22445.0,
      -22468.0,
      -20361.0,
      -28520.0,
      -21218.0,
      -21745.0,
      -20229.0,
      -22047.0,
      -15894.0,
      -17095.0,
      -19077.0,
      -28412.0,
      -24550.0,
      -27857.0,
      -25401.0,
      -28723.0,
      -24471.0,
      -23480.0,
      -48607.0,
      -24088.0,
      -34168.0,
      -20374.0,
      -22468.0,
      -21193.0,
      -22814.0,
      -26659.0,
      -18390.0,
      -26562.0,
      -26925.0,
      -25668.0,
      -24037.0,
      -37091.0,
      -28237.0,
      -17776.0,
      -31198.0,
      -19420.0,
      -22218.0,
      -34407.0,
      -21498.0,
      -15248.0,
      -21049.0,
      -27460.0,
      -27227.0,
      -36354.0,
      -17305.0,
      -22858.0,
      -22087.0,
      -20071.0
    ],
    "MCTS+WSPT": [
      -26691.0,
      -29577.0,
      -22491.0,
      -21892.0,
      -20081.0,
      -29248.0,
      -21034.0,
      -21952.0,
      -19552.0,
      -22079.0,
      -15954.0,
      -16613.0,
      -19046.0,
      -28627.0,
      -24366.0,
      -28453.0,
      -25640.0,
      -29261.0,
      -24031.0,
      -23277.0,
      -47764.0,
      -24888.0,
      -33880.0,
      -20374.0,
      -22446.0,
      -21288.0,
      -22744.0,
      -26637.0,
      -18380.0,
      -26293.0,
      -27105.0,
      -25906.0,
      -24994.0,
      -35759.0,
      -28324.0,
      -17776.0,
      -32755.0,
      -19768.0,
      -22072.0,
      -34961.0,
      -21687.0,
      -15352.0,
      -21000.0,
      -28532.0,
      -26933.0,
      -36751.0,
      -17302.0,
      -22970.0,
      -21822.0,
      -19910.0
    ],
    "WSPT": [
      -29848.0,
      -33144.0,
      -27276.0,
      -25288.0,
      -25203.0,
      -34234.0,
      -23733.0,
      -26008.0,
      -23694.0,
      -24485.0,
      -18092.0,
      -20232.0,
      -23204.0,
      -33195.0,
      -27629.0,
      -34747.0,
      -29279.0,
      -35081.0,
      -27480.0,
      -27797.0,
      -57794.0,
      -28581.0,
      -38223.0,
      -24459.0,
      -25918.0,
      -24384.0,
      -28735.0,
      -30379.0,
      -23081.0,
      -29519.0,
      -31755.0,
      -32949.0,
      -28699.0,
      -43230.0,
      -35082.0,
      -19605.0,
      -37031.0,
      -22969.0,
      -27284.0,
      -38860.0,
      -25505.0,
      -19549.0,
      -25013.0,
      -32760.0,
      -32088.0,
      -44274.0,
      -20680.0,
      -27918.0,
      -25428.0,
      -23724.0
    ],
    "CPLEX": [
      -26078.0,
      -29592.0,
      -22155.0,
      -20618.0,
      -20166.0,
      -28305.0,
      -21414.0,
      -20358.0,
      -20542.0,
      -21849.0,
      -15868.0,
      -16717.0,
      -18891.0,
      -28299.0,
      -24784.0,
      -27811.0,
      -24255.0,
      -28425.0,
      -23762.0,
      -23746.0,
      -49515.0,
      -24081.0,
      -32851.0,
      -20806.0,
      -21875.0,
      -20635.0,
      -21912.0,
      -26397.0,
      -18387.0,
      -26316.0,
      -27549.0,
      -26305.0,
      -23948.0,
      -36970.0,
      -27774.0,
      -18141.0,
      -32040.0,
      -20084.0,
      -21341.0,
      -36461.0,
      -21161.0,
      -15162.0,
      -20949.0,
      -27760.0,
      -27335.0,
      -35030.0,
      -17357.0,
      -22272.0,
      -20667.0,
      -19379.0
    ],
    "neural rewriter": [
      -30716.0,
      -32406.0,
      -25968.0,
      -23544.0,
      -24274.0,
      -31274.0,
      -22930.0,
      -24928.0,
      -22370.0,
      -23266.0,
      -18037.0,
      -19060.0,
      -22683.0,
      -30368.0,
      -26691.0,
      -31540.0,
      -27604.0,
      -32165.0,
      -26105.0,
      -26208.0,
      -52349.0,
      -29392.0,
      -36472.0,
      -22991.0,
      -23641.0,
      -23079.0,
      -26743.0,
      -28476.0,
      -22144.0,
      -27955.0,
      -29786.0,
      -28146.0,
      -27039.0,
      -41377.0,
      -32848.0,
      -18701.0,
      -34004.0,
      -22482.0,
      -26290.0,
      -37340.0,
      -23556.0,
      -18396.0,
      -22931.0,
      -30159.0,
      -30725.0,
      -38143.0,
      -20644.0,
      -24151.0,
      -23374.0,
      -22063.0
    ]
  }
}

==> figures/plot_data_all-liao20.json <==
{
  "values": {
    "Q Graphnet": [
      -20761.0,
      -16271.0,
      -19967.0,
      -21139.0,
      -15238.0,
      -13265.0,
      -19269.0,
      -17491.0,
      -10997.0,
      -13684.0,
      -16288.0,
      -19324.0,
      -20815.0,
      -11009.0,
      -14514.0,
      -10997.0,
      -13851.0,
      -18666.0,
      -14816.0,
      -17149.0,
      -12161.0,
      -15210.0,
      -12383.0,
      -14491.0,
      -12419.0,
      -19514.0,
      -15748.0,
      -15152.0,
      -11702.0,
      -13130.0,
      -21941.0,
      -17585.0,
      -12030.0,
      -29875.0,
      -15352.0,
      -35288.0,
      -14578.0,
      -20084.0,
      -19343.0,
      -14451.0,
      -18667.0,
      -12223.0,
      -11135.0,
      -13387.0,
      -14671.0,
      -17222.0,
      -14227.0,
      -17486.0,
      -17612.0,
      -12078.0
    ],
    "Q Graphnet+MCTS": [
      -20359.0,
      -15525.0,
      -19070.0,
      -20586.0,
      -14931.0,
      -12829.0,
      -17827.0,
      -17200.0,
      -10641.0,
      -13358.0,
      -15651.0,
      -18588.0,
      -20062.0,
      -10598.0,
      -13970.0,
      -10897.0,
      -12938.0,
      -18552.0,
      -14783.0,
      -17011.0,
      -11820.0,
      -14916.0,
      -12264.0,
      -14179.0,
      -12307.0,
      -19390.0,
      -15369.0,
      -14944.0,
      -11239.0,
      -12612.0,
      -20124.0,
      -16981.0,
      -11576.0,
      -28752.0,
      -15114.0,
      -29908.0,
      -13734.0,
      -19764.0,
      -18520.0,
      -13919.0,
      -18316.0,
      -12065.0,
      -10721.0,
      -13008.0,
      -14551.0,
      -16869.0,
      -13492.0,
      -17110.0,
      -16652.0,
      -11823.0
    ],
    "Q Graphnet+MCTS+Prune": [
      -20308.0,
      -15488.0,
      -18991.0,
      -20442.0,
      -15000.0,
      -12788.0,
      -18254.0,
      -17166.0,
      -10519.0,
      -13399.0,
      -15465.0,
      -18588.0,
      -20066.0,
      -10955.0,
      -13988.0,
      -10793.0,
      -12880.0,
      -18568.0,
      -14748.0,
      -17011.0,
      -11937.0,
      -14778.0,
      -12264.0,
      -14118.0,
      -12384.0,
      -19426.0,
      -15307.0,
      -15017.0,
      -11285.0,
      -13031.0,
      -20070.0,
      -17081.0,
      -11676.0,
      -28575.0,
      -15138.0,
      -30322.0,
      -13742.0,
      -19763.0,
      -18513.0,
      -13732.0,
      -18316.0,
      -12065.0,
      -10631.0,
      -12701.0,
      -14551.0,
      -17125.0,
      -13702.0,
      -17110.0,
      -17089.0,
      -11748.0
    ],
    "WSPT+MCTS": [
      -21390.0,
      -15522.0,
      -18853.0,
      -20435.0,
      -14688.0,
      -12724.0,
      -18321.0,
      -18019.0,
      -10524.0,
      -13316.0,
      -15759.0,
      -19205.0,
      -20208.0,
      -10713.0,
      -14635.0,
      -10932.0,
      -12820.0,
      -18503.0,
      -14949.0,
      -17580.0,
      -11960.0,
      -15035.0,
      -12319.0,
      -14061.0,
      -12333.0,
      -19440.0,
      -15144.0,
      -14974.0,
      -11341.0,
      -12599.0,
      -20793.0,
      -17175.0,
      -11491.0,
      -28490.0,
      -15473.0,
      -29698.0,
      -13739.0,
      -19925.0,
      -18747.0,
      -13795.0,
      -18265.0,
      -12069.0,
      -10636.0,
      -13817.0,
      -15000.0,
      -16854.0,
      -14136.0,
      -17021.0,
      -16685.0,
      -11733.0
    ],
    "WSPT": [
      -21892.0,
      -16729.0,
      -19692.0,
      -21276.0,
      -15113.0,
      -13540.0,
      -18825.0,
      -18676.0,
      -11102.0,
      -13855.0,
      -16662.0,
      -20249.0,
      -20782.0,
      -10969.0,
      -14979.0,
      -11689.0,
      -13238.0,
      -18556.0,
      -15035.0,
      -18533.0,
      -12078.0,
      -16172.0,
      -12432.0,
      -14102.0,
      -13069.0,
      -20434.0,
      -16212.0,
      -15641.0,
      -11363.0,
      -14581.0,
      -22160.0,
      -17875.0,
      -12113.0,
      -29046.0,
      -16091.0,
      -31937.0,
      -14601.0,
      -20454.0,
      -19166.0,
      -14637.0,
      -19495.0,
      -12441.0,
      -10830.0,
      -15373.0,
      -15274.0,
      -17669.0,
      -14626.0,
      -17492.0,
      -18005.0,
      -11747.0
    ],
    "CPLEX": [
      -20610.0,
      -15584.0,
      -18877.0,
      -20416.0,
      -14675.0,
      -12771.0,
      -17797.0,
      -17166.0,
      -10481.0,
      -13316.0,
      -15297.0,
      -18588.0,
      -20100.0,
      -10538.0,
      -13925.0,
      -10793.0,
      -12914.0,
      -18434.0,
      -14740.0,
      -16995.0,
      -11787.0,
      -14716.0,
      -12158.0,
      -14049.0,
      -12252.0,
      -19414.0,
      -15144.0,
      -14934.0,
      -11194.0,
      -12616.0,
      -20047.0,
      -16950.0,
      -11404.0,
      -28668.0,
      -15122.0,
      -29482.0,
      -13734.0,
      -19596.0,
      -18435.0,
      -13717.0,
      -18279.0,
      -12065.0,
      -10630.0,
      -12661.0,
      -14475.0,
      -16854.0,
      -13283.0,
      -16942.0,
      -16583.0,
      -11715.0
    ],
    "neural rewriter": [
      -21892.0,
      -16729.0,
      -19692.0,
      -21276.0,
      -15113.0,
      -13540.0,
      -18825.0,
      -18676.0,
      -11102.0,
      -13855.0,
      -16371.0,
      -20249.0,
      -20782.0,
      -10969.0,
      -14783.0,
      -11689.0,
      -13266.0,
      -18556.0,
      -15035.0,
      -18533.0,
      -12078.0,
      -16172.0,
      -12432.0,
      -14102.0,
      -12880.0,
      -20432.0,
      -16212.0,
      -15641.0,
      -11363.0,
      -14581.0,
      -22160.0,
      -17875.0,
      -12113.0,
      -29046.0,
      -16091.0,
      -31937.0,
      -14601.0,
      -20454.0,
      -18717.0,
      -14621.0,
      -19495.0,
      -12441.0,
      -10830.0,
      -15175.0,
      -15274.0,
      -17669.0,
      -14445.0,
      -17492.0,
      -18005.0,
      -11747.0
    ],
    "LocalSolver": [
      -20308.0,
      -15477.0,
      -18853.0,
      -20402.0,
      -14672.0,
      -12724.0,
      -17707.0,
      -17166.0,
      -10440.0,
      -13316.0,
      -15297.0,
      -18588.0,
      -20047.0,
      -10530.0,
      -13925.0,
      -10793.0,
      -12820.0,
      -18434.0,
      -14731.0,
      -16995.0,
      -11778.0,
      -14716.0,
      -12158.0,
      -14049.0,
      -12255.0,
      -19390.0,
      -15144.0,
      -14934.0,
      -11188.0,
      -12586.0,
      -20047.0,
      -16950.0,
      -11385.0,
      -28483.0,
      -15114.0,
      -29482.0,
      -13734.0,
      -19596.0,
      -18175.0,
      -13703.0,
      -18221.0,
      -12065.0,
      -10630.0,
      -12661.0,
      -14475.0,
      -16854.0,
      -13283.0,
      -16863.0,
      -16583.0,
      -11715.0
    ],
    "optimal": [
      -20308,
      -15477,
      -18853,
      -20402,
      -14672,
      -12724,
      -17707,
      -17166,
      -10440,
      -13316,
      -15297,
      -18588,
      -20047,
      -10530,
      -13925,
      -10793,
      -12820,
      -18434,
      -14731,
      -16995,
      -11778,
      -14716,
      -12158,
      -14049,
      -12252,
      -19390,
      -15144,
      -14934,
      -11188,
      -12586,
      -20047,
      -16950,
      -11385,
      -28478,
      -15114,
      -29482,
      -13734,
      -19596,
      -18175,
      -13703,
      -18221,
      -12065,
      -10630,
      -12661,
      -14475,
      -16854,
      -13283,
      -16863,
      -16583,
      -11715
    ]
  }
}

==> figures/plot_data_all-liao80.json <==
{
  "values": {
    "Q Graphnet": [
      -156262.0,
      -170531.0,
      -113321.0,
      -221690.0,
      -170507.0,
      -191406.0,
      -155680.0,
      -210807.0,
      -198267.0,
      -213375.0,
      -188486.0,
      -195016.0,
      -203475.0,
      -220303.0,
      -197274.0,
      -172913.0,
      -180966.0,
      -169181.0,
      -181767.0,
      -156889.0,
      -206744.0,
      -191585.0,
      -192763.0,
      -183092.0,
      -164409.0,
      -176870.0,
      -218222.0,
      -166204.0,
      -185516.0,
      -225630.0,
      -188686.0,
      -206757.0,
      -193725.0,
      -198766.0,
      -166262.0,
      -209891.0,
      -203630.0,
      -228408.0,
      -187881.0,
      -181872.0,
      -183743.0,
      -218868.0,
      -170292.0,
      -175136.0,
      -203479.0,
      -203882.0,
      -221853.0,
      -219254.0,
      -179164.0,
      -194190.0
    ],
    "Q Graphnet+MCTS": [
      -145442.0,
      -163054.0,
      -108255.0,
      -215966.0,
      -164676.0,
      -187920.0,
      -145732.0,
      -204887.0,
      -192727.0,
      -203869.0,
      -174698.0,
      -186336.0,
      -196940.0,
      -211945.0,
      -192322.0,
      -167269.0,
      -174401.0,
      -162178.0,
      -175503.0,
      -150644.0,
      -190366.0,
      -181172.0,
      -184141.0,
      -169644.0,
      -161965.0,
      -167886.0,
      -210626.0,
      -162302.0,
      -179722.0,
      -212958.0,
      -179063.0,
      -201922.0,
      -178110.0,
      -191297.0,
      -163534.0,
      -199189.0,
      -192775.0,
      -210638.0,
      -177016.0,
      -174673.0,
      -174233.0,
      -214296.0,
      -164298.0,
      -170265.0,
      -195283.0,
      -189743.0,
      -208818.0,
      -208551.0,
      -170632.0,
      -192260.0
    ],
    "Q Graphnet+MCTS+Prune": [
      -144145.0,
      -159780.0,
      -109210.0,
      -216380.0,
      -164058.0,
      -188164.0,
      -148545.0,
      -200028.0,
      -189589.0,
      -201044.0,
      -181232.0,
      -190054.0,
      -191385.0,
      -213214.0,
      -191980.0,
      -165004.0,
      -175096.0,
      -161030.0,
      -171514.0,
      -150692.0,
      -197776.0,
      -183608.0,
      -186486.0,
      -174866.0,
      -160398.0,
      -165137.0,
      -208634.0,
      -162524.0,
      -177898.0,
      -205816.0,
      -176660.0,
      -198764.0,
      -176575.0,
      -190566.0,
      -162678.0,
      -196546.0,
      -192796.0,
      -212488.0,
      -176074.0,
      -175550.0,
      -171211.0,
      -211905.0,
      -163253.0,
      -167670.0,
      -192643.0,
      -192473.0,
      -208501.0,
      -204519.0,
      -172206.0,
      -188161.0
    ],
    "WSPT+MCTS": [
      -142562.0,
      -154467.0,
      -105063.0,
      -209314.0,
      -159522.0,
      -182699.0,
      -141673.0,
      -200926.0,
      -190752.0,
      -200068.0,
      -176112.0,
      -182995.0,
      -192306.0,
      -204366.0,
      -185541.0,
      -164510.0,
      -168284.0,
      -156473.0,
      -171689.0,
      -144426.0,
      -186116.0,
      -178434.0,
      -181661.0,
      -171654.0,
      -158235.0,
      -162034.0,
      -197245.0,
      -158798.0,
      -171811.0,
      -201465.0,
      -170713.0,
      -193918.0,
      -171012.0,
      -183667.0,
      -158625.0,
      -192483.0,
      -186443.0,
      -200984.0,
      -175958.0,
      -173622.0,
      -168136.0,
      -204917.0,
      -155609.0,
      -163275.0,
      -191840.0,
      -185064.0,
      -201034.0,
      -200379.0,
      -166820.0,
      -176287.0
    ],
    "WSPT": [
      -144810.0,
      -154681.0,
      -113314.0,
      -219186.0,
      -159952.0,
      -183242.0,
      -150279.0,
      -201078.0,
      -198114.0,
      -201856.0,
      -181018.0,
      -186306.0,
      -205735.0,
      -209042.0,
      -194121.0,
      -169512.0,
      -174374.0,
      -159337.0,
      -194057.0,
      -145038.0,
      -191450.0,
      -189235.0,
      -190940.0,
      -187392.0,
      -161429.0,
      -165205.0,
      -206882.0,
      -161519.0,
      -177230.0,
      -211882.0,
      -177733.0,
      -194145.0,
      -176760.0,
      -184847.0,
      -160346.0,
      -202703.0,
      -188393.0,
      -207447.0,
      -183567.0,
      -182731.0,
      -171668.0,
      -207224.0,
      -160064.0,
      -169501.0,
      -195182.0,
      -200316.0,
      -208577.0,
      -203514.0,
      -175445.0,
      -179472.0
    ],
    "CPLEX": [
      -145398.0,
      -154444.0,
      -104568.0,
      -201977.0,
      -157808.0,
      -181919.0,
      -144897.0,
      -198887.0,
      -190360.0,
      -201661.0,
      -171195.0,
      -179902.0,
      -188396.0,
      -201824.0,
      -183389.0,
      -164601.0,
      -169043.0,
      -154785.0,
      -169931.0,
      -143613.0,
      -186765.0,
      -177575.0,
      -179371.0,
      -170037.0,
      -157280.0,
      -165218.0,
      -197263.0,
      -160481.0,
      -170850.0,
      -202565.0,
      -170846.0,
      -193300.0,
      -169988.0,
      -183314.0,
      -158168.0,
      -189581.0,
      -186890.0,
      -203357.0,
      -176477.0,
      -170821.0,
      -165310.0,
      -203493.0,
      -154539.0,
      -167158.0,
      -188684.0,
      -183950.0,
      -206654.0,
      -199817.0,
      -163556.0,
      -174591.0
    ],
    "neural rewriter": [
      -144810.0,
      -154681.0,
      -113314.0,
      -219186.0,
      -159952.0,
      -183242.0,
      -150279.0,
      -201078.0,
      -198114.0,
      -206819.0,
      -181018.0,
      -186306.0,
      -205735.0,
      -209042.0,
      -194121.0,
      -169471.0,
      -174374.0,
      -159337.0,
      -194057.0,
      -145038.0,
      -191450.0,
      -189235.0,
      -190940.0,
      -187392.0,
      -161429.0,
      -165205.0,
      -206882.0,
      -161519.0,
      -177230.0,
      -211882.0,
      -177733.0,
      -194145.0,
      -176760.0,
      -184847.0,
      -160346.0,
      -202703.0,
      -188393.0,
      -207447.0,
      -183567.0,
      -182731.0,
      -171668.0,
      -207224.0,
      -160032.0,
      -169261.0,
      -195182.0,
      -200316.0,
      -208577.0,
      -203514.0,
      -175445.0,
      -179472.0
    ],
    "LocalSolver": [
      -140796.0,
      -154247.0,
      -104301.0,
      -201187.0,
      -157666.0,
      -181683.0,
      -139476.0,
      -198823.0,
      -187726.0,
      -197582.0,
      -170228.0,
      -178359.0,
      -189988.0,
      -201369.0,
      -183858.0,
      -161707.0,
      -165545.0,
      -154398.0,
      -168709.0,
      -144168.0,
      -183090.0,
      -178175.0,
      -178173.0,
      -166644.0,
      -156885.0,
      -161806.0,
      -196969.0,
      -158377.0,
      -170684.0,
      -197983.0,
      -169231.0,
      -193066.0,
      -169921.0,
      -182432.0,
      -157887.0,
      -188854.0,
      -185711.0,
      -200025.0,
      -171230.0,
      -169661.0,
      -165162.0,
      -202853.0,
      -154367.0,
      -161365.0,
      -188470.0,
      -180517.0,
      -199958.0,
      -199486.0,
      -163181.0,
      -174587.0
    ]
  }
}

==> figures/plot_data_all-scheduling-dynamic-m3.json <==
{
  "values": {
    "Q-net": [
      -35183.0,
      -34194.0,
      -32859.0,
      -51463.0,
      -29494.0,
      -28873.0,
      -57669.0,
      -40180.0,
      -30198.0,
      -34774.0,
      -24247.0,
      -34840.0,
      -37298.0,
      -24464.0,
      -33477.0,
      -40690.0,
      -43338.0,
      -55434.0,
      -51385.0,
      -51210.0,
      -34385.0,
      -29878.0,
      -55159.0,
      -26215.0,
      -37655.0,
      -28031.0,
      -28815.0,
      -26367.0,
      -42675.0,
      -47092.0,
      -27969.0,
      -34940.0,
      -34330.0,
      -45812.0,
      -38254.0,
      -44532.0,
      -51537.0,
      -40984.0,
      -37331.0,
      -32172.0,
      -29673.0,
      -28120.0,
      -38379.0,
      -31151.0,
      -34009.0,
      -62378.0,
      -25235.0,
      -38535.0,
      -27495.0,
      -38967.0
    ],
    "SOLO": [
      -31642.0,
      -33191.0,
      -28979.0,
      -50845.0,
      -27642.0,
      -27579.0,
      -50403.0,
      -36908.0,
      -27429.0,
      -33102.0,
      -23115.0,
      -31621.0,
      -33184.0,
      -22655.0,
      -35797.0,
      -40204.0,
      -42064.0,
      -51735.0,
      -48969.0,
      -49104.0,
      -33413.0,
      -28279.0,
      -49911.0,
      -23688.0,
      -36056.0,
      -27445.0,
      -28010.0,
      -25964.0,
      -42047.0,
      -43504.0,
      -28201.0,
      -30807.0,
      -32687.0,
      -45728.0,
      -38641.0,
      -44239.0,
      -51511.0,
      -39852.0,
      -35635.0,
      -31049.0,
      -28241.0,
      -27690.0,
      -34718.0,
      -30389.0,
      -32353.0,
      -53780.0,
      -23462.0,
      -37416.0,
      -25828.0,
      -35011.0
    ],
    "SOLO+Prune": [
      -29673.0,
      -33910.0,
      -28943.0,
      -48704.0,
      -27747.0,
      -27655.0,
      -49858.0,
      -36908.0,
      -27989.0,
      -33117.0,
      -23091.0,
      -31582.0,
      -33566.0,
      -22627.0,
      -35637.0,
      -40215.0,
      -42088.0,
      -51858.0,
      -48960.0,
      -49836.0,
      -33621.0,
      -28264.0,
      -49732.0,
      -23698.0,
      -36190.0,
      -27445.0,
      -27856.0,
      -25964.0,
      -42362.0,
      -43504.0,
      -28201.0,
      -30607.0,
      -31873.0,
      -45872.0,
      -37961.0,
      -43859.0,
      -46462.0,
      -39852.0,
      -35543.0,
      -31011.0,
      -28236.0,
      -27702.0,
      -34896.0,
      -30303.0,
      -32344.0,
      -55636.0,
      -23542.0,
      -37471.0,
      -25175.0,
      -34864.0
    ],
    "MCTS+WSPT": [
      -31546.0,
      -33325.0,
      -29063.0,
      -48421.0,
      -28061.0,
      -27668.0,
      -50155.0,
      -37042.0,
      -27855.0,
      -33545.0,
      -23453.0,
      -32532.0,
      -33162.0,
      -22636.0,
      -35571.0,
      -40509.0,
      -42150.0,
      -50577.0,
      -49516.0,
      -48469.0,
      -33722.0,
      -28932.0,
      -49497.0,
      -23813.0,
      -35839.0,
      -27435.0,
      -27778.0,
      -26018.0,
      -42881.0,
      -41908.0,
      -28492.0,
      -31467.0,
      -32763.0,
      -45794.0,
      -37974.0,
      -45765.0,
      -49817.0,
      -39796.0,
      -36289.0,
      -30964.0,
      -28220.0,
      -28146.0,
      -35253.0,
      -30447.0,
      -32216.0,
      -54410.0,
      -23717.0,
      -38441.0,
      -25678.0,
      -35750.0
    ],
     "WSPT": [
      -40371.0,
      -37720.0,
      -37547.0,
      -55644.0,
      -36115.0,
      -31856.0,
      -59742.0,
      -40232.0,
      -33124.0,
      -38946.0,
      -25786.0,
      -35742.0,
      -43874.0,
      -24975.0,
      -37473.0,
      -44492.0,
      -50706.0,
      -55100.0,
      -56162.0,
      -52474.0,
      -37169.0,
      -33452.0,
      -58329.0,
      -25552.0,
      -39951.0,
      -29718.0,
      -33086.0,
      -27557.0,
      -48042.0,
      -49967.0,
      -30312.0,
      -32941.0,
      -33267.0,
      -53482.0,
      -44277.0,
      -50185.0,
      -61534.0,
      -44422.0,
      -39865.0,
      -33388.0,
      -30901.0,
      -28758.0,
      -41372.0,
      -32183.0,
      -39358.0,
      -69813.0,
      -26142.0,
      -41282.0,
      -29878.0,
      -45803.0
    ],
    "CPLEX": [
      -29966.0,
      -33259.0,
      -28863.0,
      -48328.0,
      -27626.0,
      -27579.0,
      -50155.0,
      -37431.0,
      -27741.0,
      -33011.0,
      -23150.0,
      -31331.0,
      -33031.0,
      -22627.0,
      -35571.0,
      -39997.0,
      -40437.0,
      -51956.0,
      -49428.0,
      -49197.0,
      -33641.0,
      -28947.0,
      -49331.0,
      -24364.0,
      -35889.0,
      -27710.0,
      -27778.0,
      -26018.0,
      -41405.0,
      -43647.0,
      -28309.0,
      -30795.0,
      -32738.0,
      -45787.0,
      -37937.0,
      -43609.0,
      -48270.0,
      -39782.0,
      -36279.0,
      -31068.0,
      -28180.0,
      -28146.0,
      -35235.0,
      -30491.0,
      -32350.0,
      -54899.0,
      -23462.0,
      -37450.0,
      -25417.0,
      -35101.0
    ],
   "neural rewriter": [
      -34793.0,
      -33815.0,
      -31893.0,
      -52746.0,
      -30429.0,
      -28708.0,
      -56359.0,
      -39276.0,
      -33025.0,
      -36429.0,
      -26614.0,
      -35747.0,
      -39460.0,
      -24497.0,
      -35315.0,
      -39824.0,
      -52479.0,
      -53543.0,
      -54764.0,
      -51597.0,
      -36231.0,
      -29538.0,
      -58261.0,
      -24609.0,
      -37201.0,
      -28934.0,
      -29757.0,
      -28196.0,
      -44174.0,
      -52560.0,
      -28978.0,
      -32606.0,
      -33882.0,
      -48824.0,
      -40502.0,
      -50250.0,
      -53848.0,
      -44930.0,
      -40491.0,
      -32873.0,
      -30403.0,
      -28135.0,
      -38901.0,
      -32093.0,
      -37404.0,
      -59878.0,
      -26901.0,
      -40251.0,
      -27571.0,
      -39294.0
    ]
  }
}
